Code as Representation: A Compilable Parsing Paradigm for Academic Documents

Academic papers are a primary carrier of scientific knowledge, yet most of this knowledge remains locked in PDFs that are optimized for human reading rather than machine use. For Multimodal Large Language Models (MLLMs), the core challenge is not only perception, but representation: scientific pages interleave text with Structured Academic Elements (SAEs) such as tables, formulas, charts, and pseudocode, whose structure, data, and logic are poorly preserved by common surrogates like Markdown. We therefore propose Compilable Academic Document Parsing (CADP), a paradigm that reconstructs a full page as contextual \LaTeX{} plus executable Python, so that structure-preserving elements and executable chart representations can be reconstructed, recompiled, and directly verified against the source page. To support this setting, we introduce CADP-Bench, an expert-verified benchmark of full academic pages containing tightly coupled text and multiple SAE types, evaluated through a re-injection compilation protocol. We further study current capabilities using SOTA MLLMs and an exploratory multi-agent baseline that incorporates common agentic techniques. Results show that even frontier models still struggle to produce high-fidelity executable reconstructions, highlighting substantial room for improvement in structure-aware scientific document parsing. CADP-Bench is released for future research.

==> prompts/alg_prompt.txt <==
You are a professional expert in pseudocode layout parsing and visual restoration evaluation. Your task is to strictly evaluate the visual and structural consistency between a GT algorithm render and a predicted algorithm render.

[Evaluation Criteria]
Please score the following three dimensions on a scale of 0 to 4. The scoring must strictly follow the specific criteria below, and provide concise, objective reasons:

1. Structure and Indentation Fidelity (structure_and_indentation): Examine the number of lines of code, line numbers (if any), hierarchical indentation, and the border lines/guidelines of code blocks.
   - 4: Hierarchical indentation is perfectly consistent with the GT, accurately restoring the nested levels of control flows such as if/for/while; line numbers correspond completely; the overall algorithm borders and separator lines have no omissions.
   - 3: The vast majority of the structure is correct, occasionally there are slight deviations in single-line indentation, but it does not affect the visual hierarchy of the overall control flow.
   - 2: There are obvious structural flaws, such as missing original line numbers in the GT, or the indentation levels of some nested code blocks are lost/confused, but the rough structure remains.
   - 1: The indentation logic is severely damaged, multiple nested levels are flattened or disordered, resulting in an extremely chaotic visual control flow of the code.
   - 0: No structure to speak of, all code is crowded together or completely flattened into regular paragraphs.

2. Math Symbols and Content Transcription (math_and_content_transcription): Examine the accuracy of variable names, mathematical formulas, Greek letters, and logical/assignment operators (such as \leftarrow, \forall, \sum).
   - 4: All regular text, complex mathematical symbols, superscripts/subscripts, and special operators are perfectly and precisely recognized and restored, without a single error or omission.
   - 3: The main content is precise, with only a very few (1-2) minor OCR or LaTeX compilation flaws.
   - 2: There are multiple obvious symbol transcription errors, but the original meaning can still be barely guessed.
   - 1: Large-scale failure in recognizing mathematical symbols, garbled text, or loss; core formulas are completely damaged.
   - 0: Completely failed to correctly recognize the math/symbol content in the pseudocode, or presents meaningless garbled text.

3. Style and Formatting (style_and_formatting): Examine the style of keywords (bold/italic), font environment (distinction between math mode and text mode), and the alignment logic of comments.
   - 4: The font weight (bold/regular) of keywords (e.g., Input, while, return) is consistent with the GT; variables (italic math mode) and regular explanatory text (upright) are strictly distinguished; end-of-line comment symbols and indentation alignment are perfectly restored.
   - 3: The style is mostly correct; occasionally keywords might be forgotten to be bolded, or comment alignment has extremely slight misalignment.
   - 2: Obvious neglect of style details, for example, no bold/italic distinction throughout the entire text, or comment positions are messy and unaligned.
   - 1: Formatting style is completely wrong, for example, forcing all plain text into math mode, making it visually extremely unprofessional.
   - 0: No formatting style to speak of at all.


[Output Requirements]
Output in JSON format, maintaining the following structure. Do not add any extra text:
```json
{
  "metrics": {
    "structure_and_indentation": {"reasoning": "", "score": x},
    "math_and_content_transcription": {"reasoning": "", "score": x},
    "style_and_formatting": {"reasoning": "", "score": x}
  }
}
```

==> prompts/chart_prompt.txt <==
You are a professional data visualization evaluation expert. Your task is to strictly evaluate the consistency between a "Ground Truth" chart and a "Predicted" chart, focusing on the data expression, visual elements, and layout design of the charts themselves.

[Scoring Criteria]
Please score the following four dimensions on a scale of 0 to 4. The scoring must strictly follow the specific criteria below, and you must provide concise, objective reasons:

1. Data Expression & Morphology (trend_shape) - The core metric, evaluating the accuracy of data transmission.
   - 4: The main trends, data point distribution, peak/valley positions, clustering structures, or overall shape are highly consistent with the original chart; visual deviations are difficult to discern with the naked eye.
   - 3: The overall shape is consistent, but there are extremely slight deviations in a very small number of local data points, line curvature, or bar heights, which do not affect the data's conclusions.
   - 2: Possesses the basic trend and rough structure of the original chart, but there are deviations clearly visible to the naked eye (e.g., some data points are misaligned, trend lines do not fit well).
   - 1: Retains only extremely vague morphological similarities; the relative sizes, trends, or distributions of key data have changed, easily misleading readers.
   - 0: Incorrect chart type, or the data morphology has absolutely no relation to the original chart.

2. Text & Labels (text_labels) - Evaluating the completeness of information transmission.
   - 4: The spelling, casing, and position of all key text (main/subtitles, legends, axis labels, tick values, data labels) are completely accurate.
   - 3: The text is basically complete, with only minor typographic shifts in non-critical positions, or occasional typos/omissions that do not affect understanding.
   - 2: There are obvious missing texts (e.g., missing an axis label) or relatively many typos, but this does not hinder guessing the basic content of the chart.
   - 1: Key information such as legends or axis ticks is lost, or overlapping and cluttered text makes it difficult to read.
   - 0: No meaningful text labels exist at all, or the text content completely contradicts the original chart.

3. Color & Visual Style (color_style) - Evaluating the consistency of visual encoding.
   - 4: Visual encodings such as color values (RGB/Hex), opacity, line types (solid/dashed), point types (circle/square/triangle), shadows, or fill patterns are highly consistent with the original chart.
   - 3: The color scheme is similar (e.g., same color palette but slight differences in saturation), line and point types basically correspond, and semantic differentiation functions remain intact.
   - 2: Completely different colors are used, but correct categorical differentiation is maintained (e.g., original uses red/blue, reproduction uses green/yellow); or there is a major style difference but the chart remains readable.
   - 1: Changes in color or visual style destroy the readability of the data (e.g., the original uses two colors to distinguish two categories, but the reproduction uses only one color).
   - 0: Extremely poor visual style, or severe contrast issues make the chart unviewable.

4. Local Layout & Proportions (local_layout) - Evaluating spatial composition.
   - 4: The aspect ratio of the plot area, legend position, axis margins, grid line density, and relative spatial relationships of internal elements are highly consistent.
   - 3: The overall layout is harmonious; only the legend position is slightly shifted, or there are slight differences in margin proportions.
   - 2: Obvious proportion imbalances appear (e.g., the original is a wide chart, but the reproduction is a square chart), or the legend/title encroaches on too much of the plot area's space.
   - 1: Severe mutual overlapping between elements occurs (e.g., labels blocking lines, legends covering data); spatial utilization is extremely unreasonable.
   - 0: The internal layout is fragmented, losing the basic structure of a chart.

[Output Requirements]
Output in JSON format, maintaining the following structure. Do not add any extra text:
```json
{
  "metrics": {
    "trend_shape": {"reasoning": "", "score": x},
    "text_labels": {"reasoning": "", "score": x},
    "color_style": {"reasoning": "", "score": x},
    "local_layout": {"reasoning": "", "score": x}
  }
}
```

==> prompts/layout_prompt.txt <==
You are a professional document typesetting and layout evaluation expert. Your task is to strictly evaluate the layout restoration consistency between a "Ground Truth raw page image" and one or more "Predicted rendered page images", focusing on the macro distribution, alignment logic, and spacing proportions of the page.

Input contains:
1. A Ground Truth raw page image.
2. One or more rendered output images (predicted results) corresponding to the same test sample.

[Evaluation Principles and Constraints]
- Only evaluate layout reconstruction fidelity. Ignore OCR text recognition errors, minor deviations in formula content, or correctness of data within charts.
- Due to font scaling or rendering engine differences, the prediction may render multiple pages; consider which page each element appears on.

[Scoring Criteria]
Please assign scores from 0 to 4 for the following three dimensions. The scoring must strictly follow the criteria below, and provide concise, objective justifications:

1. macro_distribution:
Evaluate the overall layout structure, relative positions of modules, and continuity of reading flow (including cross-page logic).
   - 4: The macro layout structure (single/double column) is perfectly reproduced. All modules (title/charts/body text/formulas) match the GT positions exactly. Perfect single-page layout.
   - 3: The structure is largely consistent, with slight vertical drift of modules; in multi-page cases, reading flow is smooth with only a few extra lines of text.
   - 2: Noticeable structural changes (e.g., partial shift from double-column to single-column), or charts are clearly displaced or moved to another page.
   - 1: The layout structure is severely damaged; charts/formulas intrude into the text flow.
   - 0: Content is completely disordered, structure collapses, and reading flow is broken.

2. alignment_logic:
Evaluate alignment details such as edges, baselines, indentation, and centering.
   - 4: All alignment types are perfectly reproduced, and all content remains within a reasonable layout without any noticeable anomalies.
   - 3: Most alignments are correct, with only a few minor indentation or edge alignment issues in some paragraphs, formulas, or charts.
   - 2: Multiple noticeable alignment failures (e.g., centered titles shifted to one side, loss of list indentation hierarchy, or content exceeding normal boundaries).
   - 1: Large-scale misalignment; uneven column edges; visually chaotic layout.
   - 0: No coherent alignment logic at all.

3. spacing_proportion:
Evaluate whitespace (line spacing, paragraph spacing, margins) and relative visual scale (font hierarchy, chart scaling).
   - 4: Whitespace closely matches GT; element proportions are perfectly reproduced (charts properly scaled; clear distinction between heading levels and body text).
   - 3: Spacing and proportions are generally reasonable; occasional minor inconsistencies in paragraph spacing or slight chart scaling issues; font hierarchy slightly weakened but still clear.
   - 2: Noticeable imbalance (e.g., charts tightly packed with no spacing, large unreasonable blank areas; small icons overly enlarged, or important charts severely reduced).
   - 1: Severe distortion (e.g., overlapping content; body text larger than headings, breaking hierarchy).
   - 0: Elements are compressed, overlapping, or fragmented; proportions are completely out of control, causing visual distortion.

[Output Requirements]
Output in JSON format, maintaining the following structure. Do not add any extra text:
```json
{
  "metrics": {
    "macro_distribution": {"reasoning": "", "score": x},
    "alignment_logic": {"reasoning": "", "score": x},
    "spacing_proportion": {"reasoning": "", "score": x}
  }
}
```

==> prompts/main_prompt.txt <==
I will provide a screenshot of a single-page academic paper. Please convert it according to the following requirements.

[General Rules]
- You may output a brief thinking process, but you must output three code blocks in this fixed order: Python first, then a package block, then LaTeX.
- If there are no charts in the screenshot, the Python code block should contain only a single comment line: # No charts detected.
- The overall LaTeX format template has been provided externally. I will compile it using pdflatex. Determine whether any additional packages are needed to reliably reproduce the page content. If needed, output them in a package block. Try to use existing packages whenever possible.
- The LaTeX code block must contain only the body content between \begin{document} and \end{document}. It is strictly forbidden to output the LaTeX preamble in the LaTeX code block (such as \documentclass or \usepackage).
- Any additional packages, if needed, must be placed only in the package block, not in the LaTeX code block.
- Do not output \begin{document} or \end{document} themselves. Ignore headers, footers, page numbers, and similar information. Don't add any extra content. Don't use multi-column formatting in the main text code.

Figure:
* First determine whether there are any charts in the screenshot. If so, convert all figures/subfigures appearing in the screenshot into Python code for reproduction.
* If the data or parameters in a figure are not fully specified, reasonable approximations may be made.
* The code should use savefig to save the images to the current directory.
* File names should be fig1.pdf, fig2.pdf, ... (in the order they appear in the screenshot: top to bottom, left to right).
* If the original figure contains multiple subfigures within one Figure, you may choose:
    * Option A: save each subfigure separately as one fig{i}.pdf
    * Option B: reproduce them in Python as one combined figure with multiple subplots, and save it as one fig{i}.pdf
    * The chosen option must be explained in the Thinking Process, and the LaTeX figure inclusion must correspond to it.

All content other than figures (layout, text, tables, pseudo-code, formulas, etc.):
* Convert it into LaTeX code, preserving the original structure, hierarchy, and layout as much as possible.
* Use standard LaTeX math environments for mathematical formulas, and reproduce algorithms (pseudo-code).
* Use LaTeX table environments for tables, preserving alignment, borders, and captions as much as possible.
* The LaTeX must include code for inserting the images, and the paths and file names must exactly match the Python output.

The following packages are included in the template:
<<<USEPACKAGE_BLOCK>>>

Output format:
(Thinking Process)

```python
# Complete runnable Python code
```

(Thinking Process)

```package
% Leave this block empty if no additional packages are needed.
\usepackage{package_name}
```

```latex
% LaTeX body code
```

==> prompts/table_prompt.txt <==
You are an expert in document parsing and table structure evaluation. Your task is to rigorously assess the restoration fidelity between a table in the original page image and the corresponding table in one or more rendered page images / parsing outputs.

Input:
1. One GT image containing the original table.
2. One or more predicted images or parsing-result renderings for the same test sample.

Evaluation Objective:
Evaluate how faithfully the predicted result restores the table in the GT image. The evaluation must consider:
- table topology and structure
- cell content accuracy
- formatting and alignment
- advanced visual styling

If a large table is split across multiple predicted pages, assess whether the page split is logically handled and whether all content is preserved without omission.

Scoring Instructions:
For each dimension below, assign an integer score from 0 to 4, strictly following the rubric. Also provide a brief, objective justification.

1. table_structure
Evaluate row/column organization, merged/split cells, and header hierarchy.
   - 4: Perfect structural restoration. Row and column layout exactly matches the GT. All merged cells (spanned cells) are restored with correct positions and spans. Header hierarchy is clear and perfectly aligned.
   - 3: Structure is mostly correct. There are only minor non-critical merge/split errors, but they do not affect the ownership of data across full rows or columns.
   - 2: Noticeable structural errors exist, such as row/column misalignment, row shifting, or incorrect header merges that partially confuse data association.
   - 1: The table topology is severely damaged. Many merged cells fail or are incorrectly split, making it difficult to locate original data by row and column.
   - 0: The table structure collapses completely, appearing as plain text or with fully broken row/column logic.

2. table_content
Evaluate the accuracy of text, numbers, symbols, and preservation of empty cells inside each cell.
   - 4: All cell content is restored with 100% accuracy. No missing, extra, or incorrect characters. Punctuation is exact. Empty cells are correctly preserved.
   - 3: Content is overwhelmingly accurate, with only a few minor OCR-like issues (for example, full-width/half-width symbol confusion, or 0 vs O), but no change to core meaning or numeric value.
   - 2: Multiple obvious content errors exist, such as missing words, incorrect characters, altered numbers, missing decimal points, wrong units, or hallucinated text.
   - 1: Large portions of the content are missing or incorrect. Important data (such as amounts, key metrics, or identifiers) is badly distorted, or many empty cells are incorrectly filled with garbage text.
   - 0: Content is almost entirely unrecognizable, empty, or completely wrong.

3. format_and_alignment
Evaluate alignment, line breaks, font hierarchy, emphasis styles (bold, italic, underline), and overall visual proportion.
   - 4: Alignment is fully correct (for example, centered titles, right-aligned numbers, left-aligned body text). Line wrapping is natural and closely matches the GT. Font hierarchy is clear. Bold, italic, underline, and other emphasis styles are accurately restored. Column widths, row heights, and overall proportions closely match the GT.
   - 3: Most formatting and alignment are correct, with only minor local deviations. Line breaks or font proportions may differ slightly. A few emphasis styles may be imperfect, but overall readability and interpretation are unaffected.
   - 2: Clear formatting problems exist, such as inconsistent alignment across columns, awkward line wrapping, unbalanced font hierarchy, or partially missing bold/italic/underline styles. The table remains readable, but usability is reduced.
   - 1: Formatting is obviously chaotic. Text is cramped, overflowed, miswrapped, misaligned, or overlapping. Alignment logic fails in many places. Emphasis styles are mostly missing or incorrect, seriously harming readability.
   - 0: The table loses nearly all formatting logic and visual organization. Content is piled together and cannot be understood through layout or styling.

4. advanced_style
Evaluate higher-level visual styling, including background colors, fills/shading, text colors, border thickness and line styles, separator hierarchy, bullets, arrows, asterisks, brackets, superscripts/subscripts, and other special symbols or decorative elements.
   - 4: All advanced styles are accurately restored. Background fills, shading, text colors, border weights, solid/dashed lines, separator hierarchy, and special symbols are complete and correctly positioned.
   - 3: Most advanced styles are restored correctly. There may be slight deviations in color intensity, border thickness, or a few symbol style details, but the visual hierarchy and emphasis remain clear.
   - 2: Noticeable advanced-style loss or errors exist, such as missing header background color, missing key borders, inconsistent line styles, or missing/replaced special symbols, causing visible mismatch from the GT.
   - 1: Advanced styling is severely distorted. Many colors, borders, and symbols are missing or wrong, and important regions can no longer be distinguished visually.
   - 0: Almost no advanced styling is preserved. Colors, borders, and special symbols are entirely missing or fundamentally incorrect.

Output Requirements:
Output in JSON format, maintaining the following structure. Do not add any extra text:
```json
{
  "metrics": {
    "table_structure": {"reasoning": "", "score": x},
    "table_content": {"reasoning": "", "score": x},
    "format_and_alignment": {"reasoning": "", "score": x},
    "advanced_style": {"reasoning": "", "score": x}
  }
}
```
Notes:
*Compare them on a cell-by-cell basis*
